Runtime Mitigation of Packet Drop Attacks in Fault-tolerant Networks-on-Chip

Fault-tolerant routing (FTR) in Networks-on-Chip (NoCs) has become a common practice to sustain the performance of multi-core systems with an increasing number of faults on a chip. On the other hand, usage of third-party intellectual property blocks has made security a primary concern in modern day designs. This article presents a mechanism to mitigate a denial-of-service attack, namely packet drop attack, which may arise due to the hardware Trojans (HTs) in NoCs that adopt FTR algorithms. HTs, associated with external kill switches, are conditionally triggered to enable the attack scenario. Security modules, such as authentication unit, buffer shuffler, and control unit, have been proposed to thwart the attack in runtime and restore secure packet flow in the NoC. These units work together as a shield to safeguard the packets from proceeding towards the output ports with faulty links. Synthesis results show that the proposed secure FT router, when compared with a baseline FT router, has area and power overheads of at most 4.04% and 0.90%, respectively. Performance evaluation shows that SeFaR has acceptable overheads in the execution time, energy consumption, average packet latency, and power-latency product metrics when compared with a baseline FT router while running real benchmarks, as well as synthetic traffic. Further, a possible design of a comprehensive secure router has been presented with a view to addressing and mitigating multiple attacks that can arise in the NoC routers.

==> Fault_free_bitcomp.txt <==
0.010000	48.1347
0.020000	49.838
0.030000	51.7272
0.040000	54.1211
0.050000	57.8573
0.060000	500


==> Fault_free_bitrev.txt <==
0.010000	33.6949
0.020000	34.4311
0.030000	35.3174
0.040000	36.3509
0.050000	37.556
0.060000	39.3334
0.070000	52.5872
0.080000	500


==> Fault_free_shuffle.txt <==
0.010000	27.4183
0.020000	27.726
0.030000	28.1677
0.040000	28.6273
0.050000	29.1272
0.060000	29.7136
0.070000	30.3696
0.080000	31.1661
0.090000	32.174
0.100000	33.7658


==> Fault_free_transpose.txt <==
0.010000	33.7012
0.020000	34.3806
0.030000	35.2749
0.040000	36.3552
0.050000	37.6679
0.060000	39.584
0.070000	50.7751
0.080000	500


==> Fault_free_uniform.txt <==
0.010000	33.755
0.020000	34.3086
0.030000	34.8928
0.040000	35.4408
0.050000	36.2689
0.060000	37.0052
0.070000	37.7416
0.080000	38.5788
0.090000	39.5379
0.100000	40.7729


==> Faulty10_NoHT_bitcomp.txt <==
0.010000	48.1969
0.020000	49.9991
0.030000	52.0047
0.040000	54.5847
0.050000	58.6054
0.060000	500


==> Faulty10_NoHT_bitrev.txt <==
0.010000	33.7066
0.020000	34.4457
0.030000	35.296
0.040000	36.2452
0.050000	37.3351
0.060000	38.8167
0.070000	41.0951
0.080000	75.0281
0.090000	500


==> Faulty10_NoHT_shuffle.txt <==
0.010000	27.7484
0.020000	28.0814
0.030000	28.5536
0.040000	29.0411
0.050000	29.5885
0.060000	30.2015
0.070000	30.9038
0.080000	31.7639
0.090000	32.8484
0.100000	34.588


==> Faulty10_NoHT_transpose.txt <==
0.010000	33.8593
0.020000	34.8148
0.030000	36.1513
0.040000	38.8011
0.050000	500


==> Faulty10_NoHT_uniform.txt <==
0.010000	33.9044
0.020000	34.4842
0.030000	35.1308
0.040000	35.7348
0.050000	36.6368
0.060000	37.4357
0.070000	38.3165
0.080000	39.2733
0.090000	40.4361
0.100000	42.0715


==> Faulty10_WithHT_bitcomp.txt <==
0.010000	48.2038
0.020000	49.993
0.030000	51.9908
0.040000	54.5798
0.050000	58.7795
0.060000	500


==> Faulty10_WithHT_bitrev.txt <==
0.010000	33.7066
0.020000	34.4451
0.030000	35.2844
0.040000	36.2557
0.050000	37.3536
0.060000	38.8527
0.070000	41.5061
0.080000	500


==> Faulty10_WithHT_shuffle.txt <==
0.010000	27.7484
0.020000	28.0796
0.030000	28.5527
0.040000	29.0414
0.050000	29.5903
0.060000	30.2056
0.070000	30.8998
0.080000	31.7666
0.090000	32.9517
0.100000	37.1547


==> Faulty10_WithHT_transpose.txt <==
0.010000	33.8609
0.020000	34.8153
0.030000	36.1447
0.040000	38.9104
0.050000	500


==> Faulty10_WithHT_uniform.txt <==
0.010000	33.9045
0.020000	34.4843
0.030000	35.1302
0.040000	35.7373
0.050000	36.6447
0.060000	37.4422
0.070000	38.333
0.080000	39.3471
0.090000	40.6688
0.100000	44.031


==> Faulty5_NoHT_bitcomp.txt <==
0.010000	48.1905
0.020000	49.9611
0.030000	51.9368
0.040000	54.4569
0.050000	58.3629
0.060000	500


==> Faulty5_NoHT_bitrev.txt <==
0.010000	33.6848
0.020000	34.3819
0.030000	35.1915
0.040000	36.0985
0.050000	37.1161
0.060000	38.4512
0.070000	40.4248
0.080000	52.0031
0.090000	500


==> Faulty5_NoHT_shuffle.txt <==
0.010000	27.5775
0.020000	27.8953
0.030000	28.3463
0.040000	28.8213
0.050000	29.3442
0.060000	29.9289
0.070000	30.5953
0.080000	31.4023
0.090000	32.4036
0.100000	34.0107


==> Faulty5_NoHT_transpose.txt <==
0.010000	33.8419
0.020000	34.7629
0.030000	36.0439
0.040000	38.6226
0.050000	500


==> Faulty5_NoHT_uniform.txt <==
0.010000	33.8751
0.020000	34.4437
0.030000	35.0651
0.040000	35.6582
0.050000	36.5308
0.060000	37.294
0.070000	38.1139
0.080000	39.0293
0.090000	40.1161
0.100000	41.5159


==> Faulty5_WithHT_bitcomp.txt <==
0.010000	48.1896
0.020000	49.9663
0.030000	51.924
0.040000	54.4582
0.050000	58.5138
0.060000	500


==> Faulty5_WithHT_bitrev.txt <==
0.010000	33.6848
0.020000	34.3863
0.030000	35.1935
0.040000	36.1007
0.050000	37.1281
0.060000	38.4908
0.070000	40.7551
0.080000	407.274
0.090000	500


==> Faulty5_WithHT_shuffle.txt <==
0.010000	27.5775
0.020000	27.8963
0.030000	28.3517
0.040000	28.8153
0.050000	29.3392
0.060000	29.9242
0.070000	30.5853
0.080000	31.3993
0.090000	32.5048
0.100000	35.0763


==> Faulty5_WithHT_transpose.txt <==
0.010000	33.8482
0.020000	34.7621
0.030000	36.0545
0.040000	38.7392
0.050000	500


==> Faulty5_WithHT_uniform.txt <==
0.010000	33.8751
0.020000	34.4442
0.030000	35.0669
0.040000	35.6556
0.050000	36.5335
0.060000	37.3031
0.070000	38.1472
0.080000	39.093
0.090000	40.2686
0.100000	42.4228


==> Faulty_NoHT_bitcomp.txt <==
0.010000	48.1347
0.020000	49.838
0.030000	51.7272
0.040000	54.1211
0.050000	57.8573
0.060000	500


==> Faulty_NoHT_bitrev.txt <==
0.010000	33.6949
0.020000	34.4311
0.030000	35.3174
0.040000	36.3509
0.050000	37.556
0.060000	39.3334
0.070000	52.5872
0.080000	500


==> Faulty_NoHT_shuffle.txt <==
0.010000	27.4183
0.020000	27.726
0.030000	28.1677
0.040000	28.6273
0.050000	29.1272
0.060000	29.7136
0.070000	30.3696
0.080000	31.1661
0.090000	32.174
0.100000	33.7658


==> Faulty_NoHT_transpose.txt <==
0.010000	33.7012
0.020000	34.3806
0.030000	35.2749
0.040000	36.3552
0.050000	37.6679
0.060000	39.584
0.070000	50.7751
0.080000	500


==> Faulty_NoHT_uniform.txt <==
0.010000	33.755
0.020000	34.3086
0.030000	34.8928
0.040000	35.4408
0.050000	36.2689
0.060000	37.0052
0.070000	37.7416
0.080000	38.5788
0.090000	39.5379
0.100000	40.7729


==> Faulty_WithHT_bitcomp.txt <==
0.010000	48.1361
0.020000	49.8358
0.030000	51.7242
0.040000	54.135
0.050000	57.9673
0.060000	500


==> Faulty_WithHT_bitrev.txt <==
0.010000	33.6949
0.020000	34.4333
0.030000	35.3267
0.040000	36.3578
0.050000	37.5826
0.060000	39.4711
0.070000	112.033
0.080000	500


==> Faulty_WithHT_shuffle.txt <==
0.010000	27.4183
0.020000	27.7259
0.030000	28.1671
0.040000	28.6246
0.050000	29.1439
0.060000	29.7085
0.070000	30.3668
0.080000	31.1822
0.090000	32.2825
0.100000	34.501


==> Faulty_WithHT_transpose.txt <==
0.010000	33.7009
0.020000	34.3777
0.030000	35.2606
0.040000	36.3589
0.050000	37.6911
0.060000	39.7064
0.070000	121.817
0.080000	500


==> Faulty_WithHT_uniform.txt <==
0.010000	33.755
0.020000	34.3092
0.030000	34.8916
0.040000	35.4509
0.050000	36.2708
0.060000	36.9921
0.070000	37.7628
0.080000	38.613
0.090000	39.6464
0.100000	41.4208


==> PLP_Fault_free_bitcomp.txt <==
0.010000	1114.698608
0.020000	1995.608276
0.030000	2945.403809
0.040000	3991.983398
0.050000	5241.229004
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Fault_free_bitrev.txt <==
0.010000	619.703125
0.020000	1049.935059
0.030000	1505.464355
0.040000	1987.481812
0.050000	2506.754150
0.060000	3102.001221
0.070000	26293.599609
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Fault_free_shuffle.txt <==
0.010000	447.277496
0.020000	729.130066
0.030000	1022.504333
0.040000	1323.901001
0.050000	1636.823364
0.060000	1966.407471
0.070000	2313.662598
0.080000	2686.081299
0.090000	3092.416992
0.100000	3582.011230


==> PLP_Fault_free_transpose.txt <==
0.010000	619.360657
0.020000	1048.439819
0.030000	1502.650757
0.040000	1987.215210
0.050000	2513.206055
0.060000	3119.979248
0.070000	4407.634277
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Fault_free_uniform.txt <==
0.010000	622.968811
0.020000	1049.307983
0.030000	1492.340576
0.040000	1942.081421
0.050000	2427.789551
0.060000	2925.401611
0.070000	3441.301758
0.080000	3987.620605
0.090000	4560.301270
0.100000	5196.750977


==> PLP_Faulty10_NoHT_bitcomp.txt <==
0.010000	1110.152954
0.020000	1996.294067
0.030000	2955.562256
0.040000	4020.834717
0.050000	5303.366699
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty10_NoHT_bitrev.txt <==
0.010000	616.567871
0.020000	1048.217163
0.030000	1503.514404
0.040000	1982.616089
0.050000	2493.577637
0.060000	3064.737793
0.070000	3742.966309
0.080000	7708.311523
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty10_NoHT_shuffle.txt <==
0.010000	451.877136
0.020000	740.776123
0.030000	1041.855225
0.040000	1351.665771
0.050000	1674.815552
0.060000	2014.566895
0.070000	2373.906250
0.080000	2761.048584
0.090000	3185.076172
0.100000	3701.988281


==> PLP_Faulty10_NoHT_transpose.txt <==
0.010000	618.937805
0.020000	1059.550171
0.030000	1539.033081
0.040000	2121.465820
0.050000	250000.000000
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty10_NoHT_uniform.txt <==
0.010000	622.518677
0.020000	1052.709473
0.030000	1501.982178
0.040000	1959.099609
0.050000	2454.925781
0.060000	2963.181641
0.070000	3499.285156
0.080000	4067.025146
0.090000	4673.766113
0.100000	5372.656738


==> PLP_Faulty10_WithHT_bitcomp.txt <==
0.010000	1107.713623
0.020000	1991.796021
0.030000	2948.564453
0.040000	4012.128174
0.050000	5307.765137
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty10_WithHT_bitrev.txt <==
0.010000	615.108337
0.020000	1045.911621
0.030000	1499.918701
0.040000	1979.184082
0.050000	2489.927490
0.060000	3061.794678
0.070000	3773.597656
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty10_WithHT_shuffle.txt <==
0.010000	450.792206
0.020000	739.122437
0.030000	1039.712280
0.040000	1349.007935
0.050000	1671.650635
0.060000	2010.798828
0.070000	2369.010498
0.080000	2755.784180
0.090000	3188.739258
0.100000	3762.768066


==> PLP_Faulty10_WithHT_transpose.txt <==
0.010000	617.480591
0.020000	1057.250122
0.030000	1535.593140
0.040000	2123.145996
0.050000	250000.000000
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty10_WithHT_uniform.txt <==
0.010000	621.045654
0.020000	1050.433105
0.030000	1498.861572
0.040000	1955.244995
0.050000	2450.442139
0.060000	2957.911133
0.070000	3494.191162
0.080000	4066.129150
0.090000	4689.722656
0.100000	5613.159668


==> PLP_Faulty5_NoHT_bitcomp.txt <==
0.010000	1111.937866
0.020000	1996.525635
0.030000	2953.531494
0.040000	4012.575195
0.050000	5282.606934
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty5_NoHT_bitrev.txt <==
0.010000	617.526611
0.020000	1047.506470
0.030000	1500.129272
0.040000	1975.400146
0.050000	2479.570801
0.060000	3035.868164
0.070000	3682.408203
0.080000	5358.139648
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty5_NoHT_shuffle.txt <==
0.010000	448.912048
0.020000	734.095459
0.030000	1030.966309
0.040000	1336.458130
0.050000	1654.285156
0.060000	1987.617188
0.070000	2339.668457
0.080000	2717.040039
0.090000	3127.015381
0.100000	3623.023926


==> PLP_Faulty5_NoHT_transpose.txt <==
0.010000	619.976807
0.020000	1059.281250
0.030000	1535.610718
0.040000	2112.532715
0.050000	250000.000000
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty5_NoHT_uniform.txt <==
0.010000	623.305237
0.020000	1052.558105
0.030000	1500.014893
0.040000	1955.492065
0.050000	2447.669434
0.060000	2952.159424
0.070000	3480.782227
0.080000	4040.469482
0.090000	4635.696289
0.100000	5301.207031


==> PLP_Faulty5_WithHT_bitcomp.txt <==
0.010000	1109.353516
0.020000	1992.421265
0.030000	2946.255859
0.040000	4004.491211
0.050000	5285.504883
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty5_WithHT_bitrev.txt <==
0.010000	616.061279
0.020000	1045.291870
0.030000	1497.040039
0.040000	1970.935791
0.050000	2475.493896
0.060000	3033.390381
0.070000	3705.037842
0.080000	41965.917969
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty5_WithHT_shuffle.txt <==
0.010000	447.831024
0.020000	732.495422
0.030000	1029.007935
0.040000	1333.482788
0.050000	1650.682007
0.060000	1983.528687
0.070000	2334.364746
0.080000	2711.364014
0.090000	3130.820068
0.100000	3729.908691


==> PLP_Faulty5_WithHT_transpose.txt <==
0.010000	618.623291
0.020000	1056.938110
0.030000	1532.712891
0.040000	2114.683838
0.050000	250000.000000
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty5_WithHT_uniform.txt <==
0.010000	621.828308
0.020000	1050.289795
0.030000	1496.967285
0.040000	1951.284790
0.050000	2443.291016
0.060000	2947.056885
0.070000	3476.907715
0.080000	4039.518799
0.090000	4645.546875
0.100000	5404.197754


==> PLP_Faulty_NoHT_bitcomp.txt <==
0.010000	1114.698608
0.020000	1995.608276
0.030000	2945.403809
0.040000	3991.983398
0.050000	5241.229004
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty_NoHT_bitrev.txt <==
0.010000	619.703125
0.020000	1049.935059
0.030000	1505.464355
0.040000	1987.481812
0.050000	2506.754150
0.060000	3102.001221
0.070000	26293.599609
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty_NoHT_shuffle.txt <==
0.010000	447.277496
0.020000	729.130066
0.030000	1022.504333
0.040000	1323.901001
0.050000	1636.823364
0.060000	1966.407471
0.070000	2313.662598
0.080000	2686.081299
0.090000	3092.416992
0.100000	3582.011230


==> PLP_Faulty_NoHT_transpose.txt <==
0.010000	619.360657
0.020000	1048.439819
0.030000	1502.650757
0.040000	1987.215210
0.050000	2513.206055
0.060000	3119.979248
0.070000	4407.634277
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty_NoHT_uniform.txt <==
0.010000	622.968811
0.020000	1049.307983
0.030000	1492.340576
0.040000	1942.081421
0.050000	2427.789551
0.060000	2925.401611
0.070000	3441.301758
0.080000	3987.620605
0.090000	4560.301270
0.100000	5196.750977


==> PLP_Faulty_WithHT_bitcomp.txt <==
0.010000	1112.174927
0.020000	1991.194458
0.030000	2939.041504
0.040000	3984.817871
0.050000	5239.496094
0.060000	250000.000000
0.070000	250000.000000
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty_WithHT_bitrev.txt <==
0.010000	618.227295
0.020000	1047.712280
0.030000	1502.649414
0.040000	1984.343262
0.050000	2503.756592
0.060000	3106.999023
0.070000	9780.682617
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty_WithHT_shuffle.txt <==
0.010000	446.199951
0.020000	727.535950
0.030000	1020.372986
0.040000	1321.122559
0.050000	1634.550171
0.060000	1962.311768
0.070000	2308.845459
0.080000	2682.289551
0.090000	3096.843994
0.100000	3653.931641


==> PLP_Faulty_WithHT_transpose.txt <==
0.010000	617.879028
0.020000	1046.103149
0.030000	1498.903442
0.040000	1983.276123
0.050000	2509.733643
0.060000	3123.396973
0.070000	10975.821289
0.080000	250000.000000
0.090000	250000.000000
0.100000	250000.000000


==> PLP_Faulty_WithHT_uniform.txt <==
0.010000	621.486938
0.020000	1047.044800
0.030000	1489.163086
0.040000	1938.795654
0.050000	2422.904053
0.060000	2918.387939
0.070000	3436.331787
0.080000	3983.548584
0.090000	4565.124512
0.100000	5268.229004


==> blackscholes_LUR_ForPlots.txt <==
0	0.000000
1	0.000000
2	0.000000
3	0.000000
4	0.000000
5	0.000000
6	0.000000
7	0.000000
8	2.681752
9	0.826501
10	0.914041
11	1.131987
12	1.119308
13	1.137420
14	1.157343
15	1.082481
16	3.462974
17	1.504486
18	1.432642
19	2.159529
20	1.761673
21	1.478525
22	1.707338
23	2.324950
24	3.874715
25	1.576933
26	1.119308
27	2.161340
28	2.374455
29	2.011616
30	1.771936
31	3.228728
32	4.098697
33	1.942791
34	1.518975
35	2.584552
36	2.508482
37	1.366836
38	1.540709
39	3.473237
40	3.828228
41	1.806349
42	1.439887
43	1.434453
44	2.780763
45	1.272051
46	1.024523
47	0.976829
48	2.990256
49	0.943624
50	1.118705
51	1.528031
52	2.807327
53	1.119308
54	0.829520
55	0.588029
56	1.067388
57	0.616404
58	0.367669
59	0.417779
60	1.038409
61	0.881440
62	0.583803
63	0.358613
0	1.007015
1	1.729072
2	0.617612
3	0.691870
4	0.847028
5	2.145039
6	1.438680
7	1.574518
8	2.049650
9	3.656166
10	1.557614
11	0.927927
12	1.127761
13	2.944977
14	1.774955
15	1.793067
16	1.837743
17	3.362151
18	2.826646
19	1.596856
20	1.421775
21	2.687185
22	2.464410
23	1.922264
24	1.888456
25	2.938939
26	3.015612
27	1.663869
28	1.876985
29	2.944373
30	2.841739
31	1.864306
32	1.592630
33	1.736316
34	1.875777
35	1.285333
36	1.413927
37	2.159529
38	2.581533
39	1.918038
40	1.389174
41	1.398230
42	1.382533
43	1.361403
44	1.266014
45	1.492411
46	1.791256
47	1.843780
48	0.814427
49	0.705152
50	0.705756
51	0.548183
52	0.368877
53	0.460039
54	0.815634
55	0.913438
56	0.000000
57	0.000000
58	0.000000
59	0.000000
60	0.000000
61	0.000000
62	0.000000
63	0.000000
0	0.000000
1	0.891100
2	2.321327
3	2.346684
4	2.215071
5	1.926490
6	1.839554
7	0.932757
8	0.000000
9	1.186926
10	2.995689
11	3.683937
12	3.147225
13	2.788008
14	2.364795
15	1.717601
16	0.000000
17	0.540939
18	0.826501
19	2.271218
20	2.816987
21	2.638283
22	1.835328
23	1.154928
24	0.000000
25	0.846424
26	1.114478
27	1.313708
28	1.356573
29	1.144665
30	1.353554
31	0.897741
32	0.000000
33	1.120516
34	1.415738
35	1.559425
36	2.423357
37	2.187904
38	1.503882
39	0.834350
40	0.000000
41	1.669907
42	2.789215
43	3.082022
44	2.760840
45	2.621379
46	1.960903
47	1.085500
48	0.000000
49	2.007390
50	2.141417
51	2.453543
52	2.741521
53	2.969126
54	2.042406
55	1.070407
56	0.000000
57	1.114478
58	1.470677
59	1.458603
60	1.355365
61	1.181492
62	1.413323
63	0.920682
0	2.565836
1	3.093493
2	3.415279
3	3.723783
4	3.707483
5	2.612927
6	1.424794
7	0.000000
8	0.925512
9	1.485166
10	1.752013
11	2.006786
12	2.009201
13	1.127157
14	0.693681
15	0.000000
16	1.164588
17	1.816612
18	1.678963
19	1.557614
20	1.697678
21	1.685603
22	0.380348
23	0.000000
24	1.019693
25	2.076818
26	2.486748
27	2.885811
28	2.352721
29	1.659643
30	0.595274
31	0.000000
32	1.145872
33	2.507275
34	3.711709
35	3.804079
36	4.303964
37	4.310001
38	3.384489
39	0.000000
40	1.035390
41	1.630061
42	2.094930
43	1.791256
44	1.826272
45	1.680170
46	1.400041
47	0.000000
48	0.659269
49	1.159154
50	1.397022
51	1.387967
52	0.743791
53	0.611575
54	0.369480
55	0.000000
56	0.861517
57	1.306463
58	1.632476
59	1.659643
60	0.816238
61	0.626668
62	0.365858
63	0.000000


==> blackscholes_RUR_ForPlots.txt <==
0	3.514290
1	1.221942
2	1.266014
3	1.677151
4	1.540709
5	1.662058
6	1.582366
7	1.329405
8	1.456188
9	1.744769
10	1.365629
11	1.965129
12	1.252732
13	1.179681
14	1.421775
15	2.262162
16	1.750806
17	1.337253
18	1.639117
19	1.384344
20	1.800915
21	1.605912
22	1.446528
23	1.517768
24	1.425398
25	1.685000
26	1.767710
27	1.694659
28	1.473092
29	1.231601
30	1.412116
31	1.438076
32	1.713375
33	1.924075
34	2.025501
35	1.345706
36	1.559425
37	1.826272
38	1.635494
39	1.754428
40	1.931320
41	1.503278
42	1.381325
43	1.677151
44	1.258769
45	1.522597
46	1.496637
47	1.519579
48	1.322160
49	1.328801
50	1.486374
51	1.525616
52	1.921660
53	1.756843
54	1.659040
55	1.719412
56	1.718205
57	1.226168
58	1.337857
59	1.345102
60	1.005204
61	0.906193
62	1.177266
63	1.436868

